Economical Accommodations for Neurodivergent Students in Software Engineering Education: Experiences from an Intervention in Four Undergraduate Courses

Neurodiversity is an umbrella term that describes variation in brain function among individuals, including conditions such as Attention deficit hyperactivity disorder (ADHD), or dyslexia. Neurodiversity is common in the general population, with an estimated 5.0% to 7.1% and 7% of the world population being diagnosed with ADHD and dyslexia respectively. Neurodivergent (ND) individuals often experience challenges in specific tasks, such as difficulties in communication or a reduced attention span in comparison to neurotypical (NT) individuals. However, they also exhibit specific strengths, such as high creativity or attention to detail. Therefore, improving the inclusion of ND individuals is desirable for economic, ethical, and for talent reasons. In higher education, struggles of ND students are well-documented. Common issues in this area are a lack of awareness among other students and staff, forms of assessment that are particularly challenging for some students, and a lack of offered accommodations. These factors commonly lead to stress, anxiety, and ultimately a risk of dropping out of the studies. Accommodations for ND students can require substantial effort. However, smaller changes in course material can already have major impact. In this chapter, we summarise the lessons learned from an intervention in four courses in undergraduate computer science programmes at Reykjavik University, Iceland, over a period of two terms. Following accessibility guidelines produced by interest groups for different ND conditions, we created course material in the form of slides and assignments specifically tailored to ND audiences. We focused on small, economical changes that could be replicated by educators with a minimal investment of time. We evaluated the success of our intervention through two surveys, showing an overall positive response among ND students and NT students.

==> figures/survey1/comments_neurodiverse.txt <==
[1] "It helps me to focus a lot by listening to music during exams and while studying so I think that if the school would allow us to listen to music during on site final exams it would make me be able to focus better and do better on exams. I would also like if the school continued to offer at-home exams since they are in a less stressful environment "                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                 
 [3] "I think you should be able to change the font size when taking online exams. "                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                 
 [5] "None, I have personally rejected extended test times despite qualifying for it because I believe I have to adapt. I still think it's great to give atypicals some space."                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                      
 [8] "I would have liked to have a little extra time in the small quizzes. I ran out of time in the last one and lost 2 points because of it (could explain to completion) other then that I appreciate everything you are doing it means a lot \nBest regards Tómas Orri"                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                           
 [9] NA                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                              
[10] NA                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                              
[11] NA                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                              
[12] "Don't make me study 4 things at once. The constant switching between topics dilutes my attention which I don't like."                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                          
[13] "I really like the new slides used in the lectures and feel that it is easier to quickly read without loosing complete focus of listening to the teacher. "                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                     
[14] NA                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                              
[15] "I think for me it is sufficient to be offered an extended exam time. Before I was diagnosed I had difficulties with exam time limits and in all those exams I thought about if I had slightly more time I would have had better performances. So now that I have that time I feel my ability compared to a time limit is more applicable.\n\n\n"                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                               
[16] NA                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                              
[17] "reading more clearly could really help"                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                        
[18] NA                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                              
[19] "I'm worried about when the COVID situation is resolved, one of my issues is heavy sensory processing problems as well as extremely low energy levels which has made me drop out of university before. Due to these issues I am unable to work and I can only take a few classes at a time - but my dream is to be able to work part time in computer science.\nThe ability to do the work at home is absolutely saving me. I urge you to consider making this a possibility even after the pandemic as I have experiences with teachers telling me that if I'm unable to show up I simply won't pass or need to take a heavy hit to my grades. \nThank you so much for considering my experiences as a disabled student which is unfortunately new for me."                                                                                                                                                                                                                                                    
[20] "I think it's also important to mention that the slides and majority of the keywords are in Icelandic, but we read the text in English from the textbook. In my experience, my dyslexia is significantly more apparent in Icelandic vs English due to the larger alphabet, so not being able to connect with the textbook and what steinunn is saying makes it more difficult to grasp."                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                        
[21] NA                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                              
[22] NA                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                              
[23] "Oral testing instead of written(if the course material allows it), go lightly over materials again later in the course, smaller assignments inbetween to help grasp concepts. "                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                
[24] "I was diagnosed with dyslexia when I was a kid but I have no way to find paper proven it. I havnt been in uni or any kind of school for a while and am kinda lost where to turn to get new diagnose. It would be helpful to have some info on that somewhere. "                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                
[25] NA                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                              
[26] "I just want to say that I feel very distracted while looking at the new font. I do have dyslexia, but I feel I only start thinking about how the font is weird and how all the letters are so bottom heavy and slanted and how all the gaps look like they have been squished and shifted and how some look just fine like a regular font. I do like the cream background because it isn’t as harsh, I only dislike it when there is white right next to it like in background of pictures or on the edge of the RU logo."                                                                                                                                                                                                                                                                                                                                                                                                                                                                                     
[27] NA                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                              
[28] "clearer instructions on where to find help on the material, I often spend hours just looking for where this thing I'm supposed to be doing is talked about in lectures or in the book."                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                        
[29] NA                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                              
[30] NA                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                              
[31] NA                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                              
[32] NA                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                              
[33] "Easyer text in assignments, I find the hardest part of an assignemnt is understanding complicated text. With dyslexia, I find it hard to understand what is expected of me in each assignemnt and most of my time goes into understanding what is wanted of me and not actually working on the problem.\n\nVideo assignment discription could be a good addition or atleast try it."                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                           
[34] NA                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                              
[35] NA                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                              
[36] "I absolutely love it when you include the assignment LaTeX.zip file along with the assignment descriptions. It gives me piece of mind so I can put more of my energy into the assignments.\n\nBut I feel information is scattered around the place in Canvas, I have a hard time finding what I need when I need it even though I've found it many times before. For example I only found the \"problem sheets\" in week 3, and I still have to give it a good think. Didn't really understand what problems Álfur was doing till then...\n\nI suspect the information scatter is something you can fix directly, it's more of a problem with Canvas.\n\nI also quite like how Grade Scope is setup, it's crystal clear how each assignment is graded :) \n\nAnd lastly I want to thank you for putting effort into making things easier for us nerodivergents. I really feel welcome in your course {EM_SLIGHTLY_SMILING_FACE}"                                                                               
[37] "It would good to have the book and reading material in a better format for neruodeverse students. To do the same with the tests. Also suggest other way for students to hand in the assignments instead of paper. Or if the student has a hard time explaining the equations on paper to have the option of verbal explation since that would make it an equal playing field with students who have a hard time putting their thoughts on paper and could be a good alternative. "                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                             
[38] "I was diagnosed with math dyslexia or something like that when I was very young (and adhd) and it helped alot when the pages where yellow but not bright white.. \nI have gotten by without that or the extended exam time so maybe it no longer affects me.."                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                 
[39] "Material with more visual approach such as \"cheatsheets\", colored keywords and pictures/illustrations when thats possible.\n\nStreamlined syllabus document for all courses that holds the most important overview information and dates for the individual course, ideally available on pdf and/or markdown then its possible to use pandoc or simlar to get the format you want and import those dates and information easily to calendar/productivity system of choice.\n"                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                
[40] "im not sure but the extra time that is provided is very valuable and helpful also the new type of slides provided by Grischa."                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                 
[41] NA                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                              
[42] NA                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                              
[43] NA                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                              
[44] "What helps me most is the classes focus more on recorded lectures and material, preferably video. I feel that allows me to learn at my own pace."                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                              
[45] NA                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                              
[46] "Put things like the weekly problem sheets in the calendar as well to give it a \"deadline\". The hardest thing for me with ADHD is finding all the things I have to do, organize them and figure out what I have to do. There are no dates or information on when what problem sheet applies and as I can't always watch all the lectures, it confuses me and slows me down :(\n\nOther than things to help us ADHD people stay organized, I think the changes in the teaching style, digital and remote learning as a 1st class citizen has improved everything 1000%. And when I say that, I am speaking from experience as I started my Comp.Sci. studies in 2010 at RU with work (HMV) and stayed on until 2015, when I gave up - having finished ~70% of the courses needed for my degree. Long story short, just keep improving on the fantastic work you've been doing with the recorded lectures and that stuff as it will probably be the difference that helps me finish my degree this time around!"
[47] "I have ADHD which makes it very hard to watch videos over a long period of time. I learn better by doing stuff. So having code along videos or videos where you have the option of doing something like drawing a diagram for something would really help in grasping the material better"                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                     
[48] "I like that it has the yellowish color that helps alot and the size and spacing BUT the font is uncomfortable for me, and that is the reason I strongly agree that it is messy and agree with most other, it bugs me that the letters are not the equally thick and for that reason I have been using the traditional ones more."

==> figures/survey1/comments_neurotypical.txt <==
[2] "Maybe teach the students to make thoose kind of files aswell, so they have an easier time to re-read their assignments. "                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                 
 [5] "I'm neurotypical and fully able, so no suggestions "                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                     
 [9] "I don't really know.. It is very probable I have ADHD but never been diagnosed but I never use the alternative material even though I could. There is nothing that I can think of"                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                     
[10] "1. the slides as mentioned \n2. Mabye an audio file where you slowly read through the assignment description and rubric \n\nAnyways, you are doing a great job as is and I am impressed by the devotion to help those with these difficulties"                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                         
[11] "None that I can think of, I'm very happy "                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                        
[14] "Its surprisingly nice to read doc in this style\nYou might suggest other teachers to pick up this method"                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                              
[15] "I can't think of anything, but I think that this is a great effort, mad props."                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                        
[16] "I do not have a neurodivergent condition, but I think "                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                
[17] "Speak more slowly, some teachers tend to speak extremely fast(you can always speed up lecture online if you wish so, but not every service provides slowing down).\nSome teachers also talk about 5 different topics at the same time that are not somehow connected to each other, for people with ADHD it's very offsetting. You do not need to have any disorder to get confused by situations like that"                                                                                                                                                                                                                                                                                                                                           
[20] "I would love that the school and teachers would talk together and find a understanding on what platform to use for what in online teaching..having to use Zoom, Discord, Twitch and echo360 for live sessions are so confusing, I would also like to see more course critical information in Canvas as there I will go to get concrete information about changes and more."                                                                                                                                                                                                                                                                                                                                                                            
[21] "Great admiration for you guys to make an effort with all of this."                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                     
[34] "I have a spinal cord injury on the cervical level, every day tasks such as commuting to and from school to attend lectures etc take me a much longer time than a able bodied person. All this extra time adds up over the day, resulting in me effectively having fewer hours to study etc. Being able to study 100% remotely during the pandemic has been _EXTREMELY_ beneficial for me."
[47] "Overall I love the alternetive font, I find it easier to read even though I don't have any neurodivergent conditions.\n\nMy main issue is that the project descriptions in it can be a bit messy to read, so I still use the regular font for that, but the slides are much better with the alternetive font.\n\nIf that messyness could be improved I would probably switch completely over to using the alternetive font for the project description, but I have no idea how that could be done, so I'm not expecting anything to be done about it, even though I would prefer using that over the regular font."                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                  
[49] "I don't suffer from neurodivergent conditions so I am pretty indifferent to the entire thing. If this helps student and teachers are willing to put in the work that's fine.\n"                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                        
[57] "I have not been diagnosed with ADHD but strongly believe I should see a specialist to determine whether I do have it or not because I become extremely spacy and distracted or go blank in every class... learning isn't just difficult because of material taught in Icelandic. \n\nI had to answer I don't know mainly for all because I don't have alternative material to my knowledge. \n\nThe Myndbönd quizzes are in Icelandic and translating on Google is horrific so I do suggest finding alternatives for this. Sometimes coursework that is translated to English also has incorrect grammar or confusing sentence structure making it hard to understand what the problem is asking which puts non-Icelandic students at a disadvantage. "

==> figures/survey2/ndi_clarificationRestrics.txt <==
[1] NA                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                           
 [2] NA                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                           
 [3] "my feeling is my ADHD(ADD) helps me with understanding the material, especially when it comes to engineering. My personal problems are connected to finishing assignments, both time management and to dig through the \"mountain of shit\" (how do you get rid of a mountain of shit? start digging) that is finishing an assignment. I feel my ADHD helps me; understand and define requirements and how to implament them; gaining a quick grasp of the material and in groupprojects, helping my fellow students get understanding of the material. My ADHD hinders me in; time management, i tend to get overwhelmed with assignments and although i feel i have the technical knowledge to finish it, its more often than not i just waste time instead of getting to it ( might be my bad school experiences through elementary school and \"high school\" where i diveloped bad habits in learning)"
 [4] "Im not exactly sure how neurodivergence affects me, Im still in the stage of getting diagnosed. It takes a few months just to wait for an appointment with a specialist. All I know is that I need more time to understand and let the material I´m reading, sink in. "                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                     
 [5] NA                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                           
 [6] "I have a very hard time planning and structuring my work and also can be very haste and forgetful. \nIt can often be hard to recognize errors and mistakes that I make that are often caused by me going too fast and not thinking about my next steps, so it can take me much longer even if I know the material well to finish some tasks. \nBut I can also be extremely efficient when I start to hyperfocus on my work but that can also lead me to forget about other tasks I have to do, like what happened to me in the exam where I completely forgot about the written questions and was just focusing on perfecting the programming part.\n"                                                                                                                                                                                                                                                      
 [7] NA                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                           
 [8] NA                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                           
 [9] "When writing code, I can fust go into hyper-focus and write. When conducting interviews, I need to react to how the person answers, which can be more difficult.\n"                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                         
[10] NA                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                           
[11] NA                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                           
[12] NA                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                           
[13] NA                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                           
[14] "I think that id does not influence becase this is the only thing I know (being dislexic) and I dont really know what studying would be like without it. I have just learnt to study in my own way that works for me :)"                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                     
[15] NA  

==> figures/survey2/ndi_generalComments.txt <==
 [1] NA                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                        
 [2] "This is not strictly related to neurodivergence:\n\nI feel that the combination of having all assignments count, having each individual assignment count for a large part of the final grade (12.5%) and having the possibility of a large subtraction of each assignment's score for a single issue has two major negative side effects:\n\n1) It incentivizes relentless checking and rechecking of the assignment before submission, to make sure that you're not making an avoidable mistake. This could potentially be a bigger issue for students with obsessive tendencies, although that's pure conjecture on my part, not based on personal experience.\n\n2) It increases the \"luck factor\" of the final grade.\n\nOf course going too far in the other direction, like some courses do, has it's own negative side effects."
 [3] "At this point i cant think of anyhting else that might help me "                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                         
 [4] "Not really sure. Nothing that I can think of at the moment. "                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                            
 [5] NA                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                        
 [6] "Because of the executive function problems that come with ADHD that can cause procrastination and concentration problems, I think offering a little more leniency on late submissions would be very helpful."                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                            
 [7] NA                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                        
 [8] "Long assignment description are hard ..many many pages of what to do and i can not figure that out sometimes.. "                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                         
 [9] "I do like the current state of the system.\nI have never personally asked for extra time, as I have never needed it. Its good for people who need it though.\n\n"                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                        
[10] "I think having YouTube videos helps a lot not having to read the slides by yourself but rather having the professor talk about them in a YouTube video. "                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                
[11] NA                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                        
[12] NA                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                        
[13] NA                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                        
[14] "I really appriciate that this is being looked into and I love that you are trying to help us students with disabilities!!\nBut I like to listen while I am reading so in this course it is great to listen to lectures and look at the slides at the same time. Sometimes we are just supposed to read the slides and then it would be helpful to  be able to listen while you are reading (like with audiobooks when you read the book)\nI also really like the change in font and backround color and having that as an option. \nI also love that in an exam where you are under pressure and time is limited you are not to worried about typos and you let us know that beforehand so we dont need to take extra time to think about if the word is 100% correctly spelled.\n"                                                      
[15] "Perhaps continued online labs or hybrid. I'm more likely to show up when they are online and find them easier to follow and ask questions."  

==> figures/survey2/nti_clarificationRestrics.txt <==
[1] NA NA NA NA NA NA NA NA NA NA NA NA NA NA NA NA NA NA NA NA NA NA NA NA NA NA NA NA NA NA

==> figures/survey2/nti_generalComments.txt <==
[1] NA                                                                                                                                                                                                                                                                                                                                                                                                                                                                  
 [2] NA                                                                                                                                                                                                                                                                                                                                                                                                                                                                  
 [3] NA                                                                                                                                                                                                                                                                                                                                                                                                                                                                  
 [4] NA                                                                                                                                                                                                                                                                                                                                                                                                                                                                  
 [5] NA                                                                                                                                                                                                                                                                                                                                                                                                                                                                  
 [6] NA                                                                                                                                                                                                                                                                                                                                                                                                                                                                  
 [7] NA                                                                                                                                                                                                                                                                                                                                                                                                                                                                  
 [8] NA                                                                                                                                                                                                                                                                                                                                                                                                                                                                  
 [9] NA                                                                                                                                                                                                                                                                                                                                                                                                                                                                  
[10] NA                                                                                                                                                                                                                                                                                                                                                                                                                                                                  
[11] NA                                                                                                                                                                                                                                                                                                                                                                                                                                                                  
[12] NA                                                                                                                                                                                                                                                                                                                                                                                                                                                                  
[13] NA                                                                                                                                                                                                                                                                                                                                                                                                                                                                  
[14] NA                                                                                                                                                                                                                                                                                                                                                                                                                                                                  
[15] NA                                                                                                                                                                                                                                                                                                                                                                                                                                                                  
[16] NA                                                                                                                                                                                                                                                                                                                                                                                                                                                                  
[17] NA                                                                                                                                                                                                                                                                                                                                                                                                                                                                  
[18] "Last semester there was an extra lab class in the programming course for individuals who needed a bit more assistance to understand the material. \nThose classes were used by those with learning disabilities and those who are studying in other departments than computer science and had a little bit a hard time understanding the material. \n\nI felt like this course was lacking that and heard it from other students, from other departments, as well."
[19] NA                                                                                                                                                                                                                                                                                                                                                                                                                                                                  
[20] NA                                                                                                                                                                                                                                                                                                                                                                                                                                                                  
[21] NA                                                                                                                                                                                                                                                                                                                                                                                                                                                                  
[22] NA                                                                                                                                                                                                                                                                                                                                                                                                                                                                  
[23] NA                                                                                                                                                                                                                                                                                                                                                                                                                                                                  
[24] NA                                                                                                                                                                                                                                                                                                                                                                                                                                                                  
[25] NA                                                                                                                                                                                                                                                                                                                                                                                                                                                                  
[26] NA                                                                                                                                                                                                                                                                                                                                                                                                                                                                  
[27] NA                                                                                                                                                                                                                                                                                                                                                                                                                                                                  
[28] NA                                                                                                                                                                                                                                                                                                                                                                                                                                                                  
[29] NA                                                                                                                                                                                                                                                                                                                                                                                                                                                                  
[30] NA
